Recurrent Reinforcement Learning: A Hybrid Approach

Successful applications of reinforcement learning in real-world problems often require dealing with partially observable states. It is in general very challenging to construct and infer hidden states as they often depend on the agent's entire interaction history and may require substantial domain knowledge. In this work, we investigate a deep-learning approach to learning the representation of states in partially observable tasks, with minimal prior knowledge of the domain. In particular, we propose a new family of hybrid models that combines the strength of both supervised learning (SL) and reinforcement learning (RL), trained in a joint fashion: The SL component can be a recurrent neural networks (RNN) or its long short-term memory (LSTM) version, which is equipped with the desired property of being able to capture long-term dependency on history, thus providing an effective way of learning the representation of hidden states. The RL component is a deep Q-network (DQN) that learns to optimize the control for maximizing long-term rewards. Extensive experiments in a direct mailing campaign problem demonstrate the effectiveness and advantages of the proposed approach, which performs the best among a set of previous state-of-the-art methods.

==> imgs/matlab_commands.txt <==
# draw U/M/R image

y = [8.01 9.03 9.01 9.00 9.64 9.60 9.83 9.81; 8.10 9.03 9.01 9.14 9.39 9.35 9.66 9.61; 7.94 8.80 8.35 7.55 7.58 7.58 7.66 7.70]
bar(y, 'BaseValue', 6)
xlabel('data-collection policy', 'Fontsize', 24)
ylabel('average reward ($)', 'Fontsize', 24)
set(gca, 'XTickLabel',{'U', 'M', 'R'})
legend('DNN', 'RNN', 'LSTM', 'DQN', 'RL\_RNN', 'RL\_LSTM', 'SL\_RNN+RL\_DQN', 'SL\_LSTM+RL\_DQN', 'Location', 'northeast')
set(gca, 'fontsize', 20)


# draw 50k/100k/200k/500k image

y2 = [8.04 9.13 9.10 9.20 9.66 9.61 9.72 9.60; 8.10 9.03 9.01 9.14 9.39 9.35 9.66 9.61; 8.04 9.02 8.98 9.24 9.57 9.56 9.78 9.72; 8.02 9.00 8.99 9.13 9.64 9.56 9.81 9.78]
bar (y2, 'BaseValue', 7)
xlabel('data size', 'Fontsize', 24)
ylabel('average reward ($)', 'Fontsize', 24)
set(gca, 'XTickLabel',{'50k', '100k', '200k', '500k'}, 'fontsize', 20)
legend('DNN', 'RNN', 'LSTM', 'DQN', 'RL\_RNN', 'RL\_LSTM', 'SL\_RNN+RL\_DQN', 'SL\_LSTM+RL\_DQN', 'Location', 'southeast')

==> imgs/matlab_curve.txt <==
res_dqn = [6.90408841691 7.44091368024 7.81078629706 7.81078629706 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.85905950966 8.85905950966 8.85905950966 8.88969529335 8.88969529335 8.88969529335 8.88969529335 9.08945222305 9.08945222305 9.08945222305 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502 9.13987634502]
res_rnn = [8.81817058649 8.85660695452 9.07459600956 9.07459600956 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09955582713 9.13078306714 9.13078306714 9.13078306714 9.17227970717 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.30907218401 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281]
res_lstm = [8.95857391569 9.09919968948 9.20980838812 9.20980838812 9.21499272562 9.21499272562 9.21499272562 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.31043581107 9.31043581107 9.31043581107 9.31043581107 9.31043581107 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.33858270873 9.33858270873]
res_rnn_dqn = [8.61554258234 8.61554258234 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.85073555091 8.85282737691 9.16203500672 9.16203500672 9.16203500672 9.16203500672 9.16203500672 9.16203500672 9.37748697831 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.58121668371 9.58121668371 9.58121668371 9.58121668371 9.64804380722 9.64804380722 9.64846356662 9.64846356662 9.64846356662 9.64846356662 9.64846356662]
res_lstm_dqn = [8.66017654407 9.11609389511 9.11609389511 9.19781125544 9.24533884817 9.24533884817 9.29594857504 9.29594857504 9.29594857504 9.29594857504 9.29594857504 9.29594857504 9.31151935495 9.41989584682 9.41989584682 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581]

plot(x, res_dqn, x, res_rnn, x, res_lstm, x, res_rnn_dqn, x, res_lstm_dqn, 'LineWidth', 3)
xlabel('epoch', 'Fontsize', 24)
ylabel('average reward ($)', 'Fontsize', 24)
legend('DQN', 'RL\_RNN', 'RL\_LSTM', 'SL\_RNN+RL\_DQN', 'SL\_LSTM+RL\_DQN', 'Location', 'southeast')
set(gca, 'fontsize', 20)


==> numbers/dqn.txt <==
epoch:  0  iteration:  4999  best average mount:  6.90408841691  average rate:  3.46634903728
epoch:  1  iteration:  4999  best average mount:  7.44091368024  average rate:  3.46634903728
epoch:  2  iteration:  4999  best average mount:  7.81078629706  average rate:  3.46634903728
epoch:  3  iteration:  4999  best average mount:  7.81078629706  average rate:  3.46634903728
epoch:  4  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  5  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  6  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  7  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  8  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  9  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  10  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  11  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  12  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  13  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  14  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  15  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  16  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  17  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  18  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  19  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  20  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  21  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  22  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  23  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  24  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  25  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  26  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  27  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  28  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  29  iteration:  4999  best average mount:  8.39670423845  average rate:  3.46634903728
epoch:  30  iteration:  4999  best average mount:  8.56164768087  average rate:  3.46634903728
epoch:  31  iteration:  4999  best average mount:  8.56164768087  average rate:  3.46634903728
epoch:  32  iteration:  4999  best average mount:  8.56164768087  average rate:  3.46634903728
epoch:  33  iteration:  4999  best average mount:  8.56164768087  average rate:  3.46634903728
epoch:  34  iteration:  4999  best average mount:  8.56164768087  average rate:  3.46634903728
epoch:  35  iteration:  4999  best average mount:  8.56164768087  average rate:  3.46634903728
epoch:  36  iteration:  4999  best average mount:  8.85905950966  average rate:  3.46634903728
epoch:  37  iteration:  4999  best average mount:  8.85905950966  average rate:  3.46634903728
epoch:  38  iteration:  4999  best average mount:  8.85905950966  average rate:  3.46634903728
epoch:  39  iteration:  4999  best average mount:  8.88969529335  average rate:  3.46634903728
epoch:  40  iteration:  4999  best average mount:  8.88969529335  average rate:  3.46634903728
epoch:  41  iteration:  4999  best average mount:  8.88969529335  average rate:  3.46634903728
epoch:  42  iteration:  4999  best average mount:  8.88969529335  average rate:  3.46634903728
epoch:  43  iteration:  4999  best average mount:  9.08945222305  average rate:  3.46634903728
epoch:  44  iteration:  4999  best average mount:  9.08945222305  average rate:  3.46634903728
epoch:  45  iteration:  4999  best average mount:  9.08945222305  average rate:  3.46634903728
epoch:  46  iteration:  4999  best average mount:  9.13987634502  average rate:  3.46634903728
epoch:  47  iteration:  4999  best average mount:  9.13987634502  average rate:  3.46634903728
epoch:  48  iteration:  4999  best average mount:  9.13987634502  average rate:  3.46634903728
epoch:  49  iteration:  4999  best average mount:  9.13987634502  average rate:  3.46634903728

==> numbers/matlab_curve.txt <==
res_dqn = [6.90408841691 7.44091368024 7.81078629706 7.81078629706 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.39670423845 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.56164768087 8.85905950966 8.85905950966 8.85905950966 8.88969529335 8.88969529335 8.88969529335 8.88969529335 9.08945222305 9.08945222305 9.08945222305 9.13987634502 9.13987634502 9.13987634502 9.13987634502]
res_rnn = [8.81817058649 8.85660695452 9.07459600956 9.07459600956 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09686903396 9.09955582713 9.13078306714 9.13078306714 9.13078306714 9.17227970717 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.29021984413 9.30907218401 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281 9.35519796281]
res_lstm = [8.95857391569 9.09919968948 9.20980838812 9.20980838812 9.21499272562 9.21499272562 9.21499272562 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27103917388 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.27366627406 9.31043581107 9.31043581107 9.31043581107 9.31043581107 9.31043581107 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.31610630731 9.33858270873 9.33858270873]
res_rnn_dqn = [8.61554258234 8.61554258234 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.75118187361 8.85073555091 8.85282737691 9.16203500672 9.16203500672 9.16203500672 9.16203500672 9.16203500672 9.16203500672 9.37748697831 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.4799468688 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.48734700182 9.58121668371 9.58121668371 9.58121668371 9.58121668371 9.64804380722 9.64804380722 9.64846356662 9.64846356662 9.64846356662 9.64846356662 9.64846356662]
res_lstm_dqn = [8.66017654407 9.11609389511 9.11609389511 9.19781125544 9.24533884817 9.24533884817 9.29594857504 9.29594857504 9.29594857504 9.29594857504 9.29594857504 9.29594857504 9.31151935495 9.41989584682 9.41989584682 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.53780831084 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56816752729 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581 9.56922572581]

plot(x, res_dqn, x, res_rnn, x, res_lstm, x, res_rnn_dqn, x, res_lstm_dqn)
xlabel('epoch')
ylabel('average reward ($)')
legend('dqn', 'rl\_rnn', 'rl\_lstm', 'sl\_rnn+rl\_dqn', 'sl\_lstm+rl\_dqn', 'Location', 'southeast')


==> numbers/rl_lstm.txt <==
epoch:  0  iteration:  4999  best average mount:  8.95857391569  average rate:  3.46634903728
epoch:  1  iteration:  4999  best average mount:  9.09919968948  average rate:  3.46634903728
epoch:  2  iteration:  4999  best average mount:  9.20980838812  average rate:  3.46634903728
epoch:  3  iteration:  4999  best average mount:  9.20980838812  average rate:  3.46634903728
epoch:  4  iteration:  4999  best average mount:  9.21499272562  average rate:  3.46634903728
epoch:  5  iteration:  4999  best average mount:  9.21499272562  average rate:  3.46634903728
epoch:  6  iteration:  4999  best average mount:  9.21499272562  average rate:  3.46634903728
epoch:  7  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  8  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  9  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  10  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  11  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  12  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  13  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  14  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  15  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  16  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  17  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  18  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  19  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  20  iteration:  4999  best average mount:  9.27103917388  average rate:  3.46634903728
epoch:  21  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  22  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  23  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  24  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  25  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  26  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  27  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  28  iteration:  4999  best average mount:  9.27366627406  average rate:  3.46634903728
epoch:  29  iteration:  4999  best average mount:  9.31043581107  average rate:  3.46634903728
epoch:  30  iteration:  4999  best average mount:  9.31043581107  average rate:  3.46634903728
epoch:  31  iteration:  4999  best average mount:  9.31043581107  average rate:  3.46634903728
epoch:  32  iteration:  4999  best average mount:  9.31043581107  average rate:  3.46634903728
epoch:  33  iteration:  4999  best average mount:  9.31043581107  average rate:  3.46634903728
epoch:  34  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  35  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  36  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  37  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  38  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  39  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  40  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  41  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  42  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  43  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  44  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  45  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  46  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  47  iteration:  4999  best average mount:  9.31610630731  average rate:  3.46634903728
epoch:  48  iteration:  4999  best average mount:  9.33858270873  average rate:  3.46634903728
epoch:  49  iteration:  4999  best average mount:  9.33858270873  average rate:  3.46634903728

==> numbers/rl_rnn.txt <==
epoch:  0  iteration:  4999  best average mount:  8.81817058649  average rate:  3.46634903728
epoch:  1  iteration:  4999  best average mount:  8.85660695452  average rate:  3.46634903728
epoch:  2  iteration:  4999  best average mount:  9.07459600956  average rate:  3.46634903728
epoch:  3  iteration:  4999  best average mount:  9.07459600956  average rate:  3.46634903728
epoch:  4  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  5  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  6  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  7  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  8  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  9  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  10  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  11  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  12  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  13  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  14  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  15  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  16  iteration:  4999  best average mount:  9.09686903396  average rate:  3.46634903728
epoch:  17  iteration:  4999  best average mount:  9.09955582713  average rate:  3.46634903728
epoch:  18  iteration:  4999  best average mount:  9.13078306714  average rate:  3.46634903728
epoch:  19  iteration:  4999  best average mount:  9.13078306714  average rate:  3.46634903728
epoch:  20  iteration:  4999  best average mount:  9.13078306714  average rate:  3.46634903728
epoch:  21  iteration:  4999  best average mount:  9.17227970717  average rate:  3.46634903728
epoch:  22  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  23  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  24  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  25  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  26  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  27  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  28  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  29  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  30  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  31  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  32  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  33  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  34  iteration:  4999  best average mount:  9.29021984413  average rate:  3.46634903728
epoch:  35  iteration:  4999  best average mount:  9.30907218401  average rate:  3.46634903728
epoch:  36  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  37  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  38  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  39  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  40  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  41  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  42  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  43  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  44  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  45  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  46  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  47  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  48  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728
epoch:  49  iteration:  4999  best average mount:  9.35519796281  average rate:  3.46634903728

==> numbers/sl_lstm-dqn.txt <==
epoch:  0  iteration:  4999  best average mount:  8.66017654407  average rate:  3.46634903728
epoch:  1  iteration:  4999  best average mount:  9.11609389511  average rate:  3.46634903728
epoch:  2  iteration:  4999  best average mount:  9.11609389511  average rate:  3.46634903728
epoch:  3  iteration:  4999  best average mount:  9.19781125544  average rate:  3.46634903728
epoch:  4  iteration:  4999  best average mount:  9.24533884817  average rate:  3.46634903728
epoch:  5  iteration:  4999  best average mount:  9.24533884817  average rate:  3.46634903728
epoch:  6  iteration:  4999  best average mount:  9.29594857504  average rate:  3.46634903728
epoch:  7  iteration:  4999  best average mount:  9.29594857504  average rate:  3.46634903728
epoch:  8  iteration:  4999  best average mount:  9.29594857504  average rate:  3.46634903728
epoch:  9  iteration:  4999  best average mount:  9.29594857504  average rate:  3.46634903728
epoch:  10  iteration:  4999  best average mount:  9.29594857504  average rate:  3.46634903728
epoch:  11  iteration:  4999  best average mount:  9.29594857504  average rate:  3.46634903728
epoch:  12  iteration:  4999  best average mount:  9.31151935495  average rate:  3.46634903728
epoch:  13  iteration:  4999  best average mount:  9.41989584682  average rate:  3.46634903728
epoch:  14  iteration:  4999  best average mount:  9.41989584682  average rate:  3.46634903728
epoch:  15  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  16  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  17  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  18  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  19  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  20  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  21  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  22  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  23  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  24  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  25  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  26  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  27  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  28  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  29  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  30  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  31  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  32  iteration:  4999  best average mount:  9.53780831084  average rate:  3.46634903728
epoch:  33  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  34  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  35  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  36  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  37  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  38  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  39  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  40  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  41  iteration:  4999  best average mount:  9.56816752729  average rate:  3.46634903728
epoch:  42  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  43  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  44  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  45  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  46  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  47  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  48  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728
epoch:  49  iteration:  4999  best average mount:  9.56922572581  average rate:  3.46634903728

==> numbers/sl_rnn-dqn.txt <==
epoch:  0  iteration:  4999  best average mount:  8.61554258234  average rate:  3.46634903728
epoch:  1  iteration:  4999  best average mount:  8.61554258234  average rate:  3.46634903728
epoch:  2  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  3  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  4  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  5  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  6  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  7  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  8  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  9  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  10  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  11  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  12  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  13  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  14  iteration:  4999  best average mount:  8.75118187361  average rate:  3.46634903728
epoch:  15  iteration:  4999  best average mount:  8.85073555091  average rate:  3.46634903728
epoch:  16  iteration:  4999  best average mount:  8.85282737691  average rate:  3.46634903728
epoch:  17  iteration:  4999  best average mount:  9.16203500672  average rate:  3.46634903728
epoch:  18  iteration:  4999  best average mount:  9.16203500672  average rate:  3.46634903728
epoch:  19  iteration:  4999  best average mount:  9.16203500672  average rate:  3.46634903728
epoch:  20  iteration:  4999  best average mount:  9.16203500672  average rate:  3.46634903728
epoch:  21  iteration:  4999  best average mount:  9.16203500672  average rate:  3.46634903728
epoch:  22  iteration:  4999  best average mount:  9.16203500672  average rate:  3.46634903728
epoch:  23  iteration:  4999  best average mount:  9.37748697831  average rate:  3.46634903728
epoch:  24  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  25  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  26  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  27  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  28  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  29  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  30  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  31  iteration:  4999  best average mount:  9.4799468688  average rate:  3.46634903728
epoch:  32  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  33  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  34  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  35  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  36  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  37  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  38  iteration:  4999  best average mount:  9.48734700182  average rate:  3.46634903728
epoch:  39  iteration:  4999  best average mount:  9.58121668371  average rate:  3.46634903728
epoch:  40  iteration:  4999  best average mount:  9.58121668371  average rate:  3.46634903728
epoch:  41  iteration:  4999  best average mount:  9.58121668371  average rate:  3.46634903728
epoch:  42  iteration:  4999  best average mount:  9.58121668371  average rate:  3.46634903728
epoch:  43  iteration:  4999  best average mount:  9.64804380722  average rate:  3.46634903728
epoch:  44  iteration:  4999  best average mount:  9.64804380722  average rate:  3.46634903728
epoch:  45  iteration:  4999  best average mount:  9.64846356662  average rate:  3.46634903728
epoch:  46  iteration:  4999  best average mount:  9.64846356662  average rate:  3.46634903728
epoch:  47  iteration:  4999  best average mount:  9.64846356662  average rate:  3.46634903728
epoch:  48  iteration:  4999  best average mount:  9.64846356662  average rate:  3.46634903728
epoch:  49  iteration:  4999  best average mount:  9.64846356662  average rate:  3.46634903728
